Demonstration of logical qubits and repeated error correction with better-than-physical error rates

The promise of quantum computers hinges on the ability to scale to large system sizes, e.g., to run quantum computations consisting of more than 100 million operations fault-tolerantly. This in turn requires suppressing errors to levels inversely proportional to the size of the computation. As a step towards this ambitious goal, we present experiments on a trapped-ion QCCD processor where, through the use of fault-tolerant encoding and error correction, we are able to suppress logical error rates to levels below the physical error rates. In particular, we entangled logical qubits encoded in the [[7,1,3]] code with error rates 9.8 times to 500 times lower than at the physical level, and entangled logical qubits encoded in a [[12,2,4]] code based on Knill's C4/C6 scheme with error rates 4.7 times to 800 times lower than at the physical level, depending on the judicious use of post-selection. Moreover, we demonstrate repeated error correction with the [[12,2,4]] code, with logical error rates below physical circuit baselines corresponding to repeated CNOTs, and show evidence that the error rate per error correction cycle, which consists of over 100 physical CNOTs, approaches the error rate of two physical CNOTs. These results signify a transition from noisy intermediate scale quantum computing to reliable quantum computing, and demonstrate advanced capabilities toward large-scale fault-tolerant quantum computing.

==> metadata.txt <==
Title: Demonstration of logical qubits and repeated error correction with better-than-physical error rates
Authors: A. Paetznick (1), M. P. da Silva (1), C. Ryan-Anderson (2), J. M. Bello-Rivas (1), J. P. Campora III (2), A. Chernoguzov (2), J. M. Dreiling (2), C. Foltz (2), F. Frachon (1), J. P. Gaebler (2), T. M. Gatterman (2), L. Grans-Samuelsson (1), D. Gresh (2), D. Hayes (2), N. Hewitt (2), C. Holliman (2), C. V. Horst (2), J. Johansen (2), D. Lucchetti (2), Y. Matsuoka (2), M. Mills (2), S. A. Moses (2), B. Neyenhuis (2), A. Paz (1), J. Pino (2), P. Siegfried (2), A. Sundaram (1), D. Tom (1), S. J. Wernli (1), M. Zanner (1), R. P. Stutz (2), and K. M. Svore (1) ((1) Microsoft Azure Quantum, (2) Quantinuum)
Abstract: The promise of quantum computers hinges on the ability to scale to large system sizes, e.g., to run quantum computations consisting of more than 100 million operations fault-tolerantly. This in turn requires suppressing errors to levels inversely proportional to the size of the computation.  As a step towards this ambitious goal, we present experiments on a trapped-ion QCCD processor where, through the use of fault-tolerant encoding and error correction, we are able to suppress logical error rates to levels below the physical error rates. In particular, we entangled logical qubits encoded in the [[7,1,3]] code with error rates 9.8 times to 500 times lower than at the physical level, and entangled logical qubits encoded in a [[12,2,4]] code based on Knill's C4/C6 scheme with error rates 4.7 times to 800 times lower than at the physical level, depending on the judicious use of post-selection.  Moreover, we demonstrate repeated error correction with the [[12,2,4]] code, with logical error rates below physical circuit baselines corresponding to repeated CNOTs, and show evidence that the error rate per error correction cycle, which consists of over 100 physical CNOTs, approaches the error rate of two physical CNOTs. These results signify a transition from noisy intermediate scale quantum computing to reliable quantum computing, and demonstrate advanced capabilities toward large-scale fault-tolerant quantum computing.
Comments: (v1) 13 pages, 8 figures; (v2) Fixed typos, added authors; (v3) Added Carbon details (instead of separate article), improved decoder, got more data, added authors, fixed misinterpreted physical teleportation baseline, added a figure, and fixed typos.

